Embedded Trefftz DG method for the Helmholtz equation

We study an embedded Trefftz discontinuous Galerkin method for the Helmholtz equation. The method starts from a polynomial DG space and enforces the Trefftz property through local constraints, avoiding an explicit construction of Trefftz basis functions. For the global coupling we use a simple symmetric interior penalty DG bilinear form. Since the resulting formulation is not coercive, stability is proved by a $T$-coercivity argument combined with a Schatz-type duality technique. This yields wavenumber-explicit stability, quasi-optimality, and convergence estimates in standard DG norms under an explicit mesh resolution condition.

==> numex/dofso2d.csv <==
method,hnr,h,p,l2error,l2eoc,dgerror,dgeoc,dofspwl,omega
etvol,0,1.0,2,1.7728124187697347,-inf,177.26969610710566,-inf,0.411881054788696,100
etvol,1,0.5,2,1.803391150532188,-0.02467245446634854,181.05975733434116,-0.03051999439585109,0.823762109577392,100
etvol,2,0.25,2,2.0787521963681423,-0.20500544057792175,216.34667552140687,-0.2568790259045858,1.647524219154784,100
etvol,3,0.125,2,2.18549555039667,-0.07224265300660182,224.84577763299367,-0.055590840126396826,3.295048438309568,100
etvol,4,0.0625,2,2.2752652404236864,-0.058074297320667455,232.32746253613698,-0.04722390769368088,6.590096876619136,100
etvol,5,0.03125,2,0.7121935049237339,1.6756935544083107,74.57569725570877,1.6393822332495436,13.180193753238273,100
etvol,6,0.015625,2,0.05223416237430796,3.769203701458502,7.787920239558109,3.2593955474980487,26.360387506476545,100
etvol,7,0.0078125,2,0.00338774294064444,3.9465973587370597,1.5109962281931657,2.365738049491544,52.72077501295309,100
etvol,8,0.00390625,2,0.00022024641396198395,3.9431339736404287,0.37073248735357994,2.0270496097650046,105.44155002590618,100
etvol,9,0.001953125,2,1.5435556321102745e-05,3.834789143525862,0.09265870092397158,2.0003801832938883,210.88310005181236,100
etvol,0,1.0,3,1.764006663327337,-inf,177.17099381383113,-inf,0.48734423625543005,100
etvol,1,0.5,3,1.8136525526760916,-0.040042090034754244,184.1642236638352,-0.05585039883494192,0.9746884725108601,100
etvol,2,0.25,3,2.075020129339566,-0.1942272312615589,215.19697177037898,-0.22466495052575994,1.9493769450217202,100
etvol,3,0.125,3,2.230210682803078,-0.10405467280742976,228.43504564010803,-0.08612622391193082,3.8987538900434404,100
etvol,4,0.0625,3,0.800786723326024,1.4776900443525556,83.6198135455419,1.4498672688991294,7.797507780086881,100
etvol,5,0.03125,3,0.021081784550371685,5.24734915531556,4.171370048495419,4.325251619823011,15.595015560173762,100
etvol,6,0.015625,3,0.00045403530647365986,5.537048696469822,0.47608739104657455,3.131222976141096,31.190031120347523,100
etvol,7,0.0078125,3,1.8120839993061235e-05,4.647082749734758,0.05999657319810315,2.988274413979806,62.38006224069505,100
etvol,8,0.00390625,3,1.0756408281890544e-06,4.074381506212199,0.007519719251824407,2.9961293960939264,124.7601244813901,100
etvol,9,0.001953125,3,6.698677622392005e-08,4.005176288587759,0.000940603150412258,2.9990207305811265,249.5202489627802,100
etvol,0,1.0,4,1.7711104767079662,-inf,177.31030960089691,-inf,0.5525964222911038,100
etvol,1,0.5,4,2.059700580797769,-0.217780421695223,224.16921591902258,-0.33831175006210507,1.1051928445822077,100
etvol,2,0.25,4,2.239330020922006,-0.12063253311954801,245.3228288783816,-0.1300933188918684,2.2103856891644154,100
etvol,3,0.125,4,2.2468897286271226,-0.004862161797083508,229.2631303862413,0.09767712986689076,4.420771378328831,100
etvol,4,0.0625,4,0.05954912821052201,5.237705124968748,9.212210670935574,4.637313148155496,8.841542756657661,100
etvol,5,0.03125,4,0.0007454019305457624,6.319918021635547,0.5586229417155267,4.043600674979746,17.683085513315323,100
etvol,6,0.015625,4,2.0759119470999448e-05,5.166201399518951,0.03912231191131036,3.8358112907367135,35.366171026630646,100
etvol,7,0.0078125,4,6.411180210137349e-07,5.017011479092268,0.002538851180727163,3.9457438916287386,70.73234205326129,100
etvol,8,0.00390625,4,1.9970414594087064e-08,5.0046537724624285,0.0001603139766820449,3.985203716503122,141.46468410652258,100
etvol,9,0.001953125,4,6.333368566896221e-10,4.978747435122026,1.0047172938186592e-05,3.9960386899462472,282.92936821304517,100
dgvol,0,1.0,2,1.7806904976431237,-inf,177.69093493669718,-inf,0.45119308943358005,100
dgvol,1,0.5,2,1.8334503489808651,-0.04212441450028663,183.82662470335822,-0.04897565300832742,0.9023861788671601,100
dgvol,2,0.25,2,1.8536884195533383,-0.015837568967280977,185.6455332498054,-0.01420486758179881,1.8047723577343202,100
dgvol,3,0.125,2,2.1898755245382056,-0.240450101003236,219.52404001120013,-0.24182833406395446,3.6095447154686404,100
dgvol,4,0.0625,2,2.310595269378682,-0.07741570781900443,232.17667461696948,-0.080844103149151,7.219089430937281,100
dgvol,5,0.03125,2,0.7910850661698252,1.5463598326594832,80.95745409533133,1.5199872138658108,14.438178861874562,100
dgvol,6,0.015625,2,0.06275626941260591,3.656001339463529,7.960125741474061,3.346300796204482,28.876357723749123,100
dgvol,7,0.0078125,2,0.004185506028451405,3.9062856323770183,1.329198083008054,2.5822351028980224,57.75271544749825,100
dgvol,8,0.00390625,2,0.0002787590809369906,3.9083113468521966,0.3191716075159021,2.0581518926148883,115.5054308949965,100
dgvol,9,0.001953125,2,2.0567533475550503e-05,3.760578106710697,0.07968239700538067,2.001999367422548,231.010861789993,100
dgvol,0,1.0,3,1.7967355189986427,-inf,179.75709574293649,-inf,0.5824877737667097,100
dgvol,1,0.5,3,1.7683565521818803,0.02296886513970339,177.92366976406936,0.014790271040873885,1.1649755475334194,100
dgvol,2,0.25,3,2.038766679219806,-0.20528748632689553,205.9787250762497,-0.2112368836837642,2.3299510950668387,100
dgvol,3,0.125,3,2.286267415585932,-0.16529747998709607,229.6599205647742,-0.15700377119169776,4.6599021901336775,100
dgvol,4,0.0625,3,0.9834705348923233,1.217040425074169,99.98809035079029,1.1996709348091685,9.319804380267355,100
dgvol,5,0.03125,3,0.02974064388835515,5.047374042168729,4.271815779867706,4.548834926830987,18.63960876053471,100
dgvol,6,0.015625,3,0.000596497631128073,5.639775663461545,0.4009898123659154,3.4132119439572794,37.27921752106942,100
dgvol,7,0.0078125,3,2.1220858305796394e-05,4.812961494292631,0.04972134929216126,3.0116282311599916,74.55843504213884,100
dgvol,8,0.00390625,3,1.2244570375979574e-06,4.115268948944218,0.006210620227296856,3.001056191095723,149.11687008427768,100
dgvol,9,0.001953125,3,7.595306121891252e-08,4.010890232459543,0.0007761549298382446,3.0003207857277596,298.23374016855536,100
dgvol,0,1.0,4,1.7968065812311702,-inf,180.97077019539006,-inf,0.713398913569082,100
dgvol,1,0.5,4,1.8749777742513167,-0.061438377111560354,190.03585834592394,-0.07051497325419934,1.426797827138164,100
dgvol,2,0.25,4,2.1297002441923203,-0.18377689088967428,217.30416130976116,-0.19344413194990112,2.853595654276328,100
dgvol,3,0.125,4,2.218483628944185,-0.058923521912567924,222.77593809390544,-0.03587761443495465,5.707191308552656,100
dgvol,4,0.0625,4,0.10264254851113112,4.433873105225297,10.907383222838902,4.352216483340308,11.414382617105312,100
dgvol,5,0.03125,4,0.0010367817141371527,6.629372907877822,0.32773586381655423,5.056627663486218,22.828765234210625,100
dgvol,6,0.015625,4,2.78199850835569e-05,5.219846721981713,0.021674637229696838,3.9184538019847537,45.65753046842125,100
dgvol,7,0.0078125,4,8.895059783963466e-07,4.966973534193185,0.0013890108790329276,3.9638780431607623,91.3150609368425,100
dgvol,8,0.00390625,4,2.8020094974871602e-08,4.988470550978028,8.742107402130967e-05,3.989932986014607,182.630121873685,100
dgvol,9,0.001953125,4,8.872473832380077e-10,4.98098162125903,5.474063112294047e-06,3.9972971294002466,365.26024374737,100
etvol,0,1.0,2,1.773459484317236,-inf,1772.128863132157,-inf,0.0411881054788696,1000
etvol,1,0.5,2,1.7639644384743989,0.007744895012675929,1763.8398425418857,0.006763946064023715,0.0823762109577392,1000
etvol,2,0.25,2,1.7700956145948248,-0.005005815478684185,1770.314740337152,-0.005286307190027331,0.1647524219154784,1000
etvol,3,0.125,2,1.7725220676327311,-0.001976296979331949,1771.9591915226683,-0.0013395021313414666,0.3295048438309568,1000
etvol,4,0.0625,2,1.7722472826457842,0.0002236709357362843,1772.68301174449,-0.0005892001500570203,0.6590096876619136,1000
etvol,5,0.03125,2,2.2322278362629615,-0.33290436791411904,2379.364236038823,-0.424641559271885,1.3180193753238272,1000
etvol,6,0.015625,2,2.2278465092656257,0.0028344463679784225,2331.7011169172915,0.02919326596762439,2.6360387506476544,1000
etvol,7,0.0078125,2,2.3340330814179016,-0.06717516970541067,2387.3800672294174,-0.03404538727821561,5.272077501295309,1000
etvol,8,0.00390625,2,2.520025802238283,-0.110613496151861,2550.981897281489,-0.09562440154299237,10.544155002590617,1000
etvol,9,0.001953125,2,1.1770612864645618,1.0982490657373951,1184.097623208693,1.1072646318706223,21.088310005181235,1000
etvol,0,1.0,3,1.77223282298698,-inf,1772.5567812517825,-inf,0.048734423625543005,1000
etvol,1,0.5,3,1.7642351350235543,0.006525292789640554,1763.8561850539184,0.007098906396723313,0.09746884725108601,1000
etvol,2,0.25,3,1.7699925897071143,-0.0047004660224796236,1770.3511603024,-0.005302619917182921,0.19493769450217202,1000
etvol,3,0.125,3,1.7723149374584224,-0.0018916709169722098,1771.7620270798336,-0.001149286035269637,0.38987538900434404,1000
etvol,4,0.0625,3,1.7793310372672164,-0.00569995187550853,1780.749505594984,-0.007299747363258304,0.7797507780086881,1000
etvol,5,0.03125,3,2.161419876542908,-0.2806444136798294,2254.4660732447865,-0.3403012097324389,1.5595015560173762,1000
etvol,6,0.015625,3,2.105718617274025,0.03766669181637082,2142.6624266956173,0.07338122602992639,3.1190031120347523,1000
etvol,7,0.0078125,3,2.488303350299407,-0.24084971090473775,2521.065975544617,-0.2346293001472178,6.238006224069505,1000
etvol,8,0.00390625,3,0.7028940637618253,1.823783199944953,707.1457061469865,1.833954458000004,12.47601244813901,1000
etvol,9,0.001953125,3,0.013469521768069767,5.7055367364995915,16.295909439744424,5.439425737325835,24.95202489627802,1000
etvol,0,1.0,4,1.7727609319718935,-inf,1772.4479443573327,-inf,0.055259642229110374,1000
etvol,1,0.5,4,1.7637452080671656,0.007355829640995783,1763.8427312624206,0.00702132482931789,0.11051928445822075,1000
etvol,2,0.25,4,1.7703191247078975,-0.00536728649099619,1770.3110771717415,-0.005280959172601855,0.2210385689164415,1000
etvol,3,0.125,4,1.7726414837580187,-0.0018913314230032104,1771.9393814471882,-0.0013263583115600613,0.442077137832883,1000
etvol,4,0.0625,4,1.792914652165299,-0.016406032382620173,1814.944859369862,-0.03459646801320067,0.884154275665766,1000
etvol,5,0.03125,4,2.195865516051771,-0.2924828869413873,2477.2479699967903,-0.4488125703750629,1.768308551331532,1000
etvol,6,0.015625,4,2.228387320620886,-0.021210311892716847,2287.201855529191,0.1151545926239895,3.536617102663064,1000
etvol,7,0.0078125,4,1.9476863349149574,0.1942386549405146,1959.4871451016847,0.2231075870877948,7.073234205326128,1000
etvol,8,0.00390625,4,0.018121440015381254,6.747919943808837,22.101049263728303,6.470217433917349,14.146468410652256,1000
etvol,9,0.001953125,4,9.808764052154472e-05,7.529410526064647,0.9345866914443473,4.563642560727866,28.29293682130451,1000
dgvol,0,1.0,2,1.7735559751541636,-inf,1772.1289858955513,-inf,0.04511930894335801,1000
dgvol,1,0.5,2,1.7639409304180904,0.007842614079316985,1763.8404157000728,0.0067635772036477755,0.09023861788671601,1000
dgvol,2,0.25,2,1.7700903471392835,-0.005020748977703015,1770.3205572345703,-0.005290578784965683,0.18047723577343203,1000
dgvol,3,0.125,2,1.78490703962985,-0.012025939953207561,1783.7367027986777,-0.010892057833776678,0.36095447154686405,1000
dgvol,4,0.0625,2,1.9190515716618846,-0.1045445436375544,1934.4099482583686,-0.11699089429295208,0.7219089430937281,1000
dgvol,5,0.03125,2,1.845311292389335,0.05652927196157523,1842.9498053349407,0.06987679099638222,1.4438178861874562,1000
dgvol,6,0.015625,2,2.1883995137997223,-0.24601192992725013,2186.258400923765,-0.24644714966661957,2.8876357723749124,1000
dgvol,7,0.0078125,2,2.312208927751963,-0.07939562319454786,2318.058441838116,-0.08445301151363907,5.775271544749825,1000
dgvol,8,0.00390625,2,2.523184679334556,-0.12597404178555432,2529.5664765252322,-0.12597321401832473,11.55054308949965,1000
dgvol,9,0.001953125,2,1.3616529675496205,0.8898867420177182,1364.2689904150507,0.8907620274503121,23.1010861789993,1000
dgvol,0,1.0,3,1.7721079847611105,-inf,1772.5596225656352,-inf,0.05824877737667097,1000
dgvol,1,0.5,3,1.7645380977586427,0.006175938932852561,1763.8627562520162,0.0070958442469645664,0.11649755475334193,1000
dgvol,2,0.25,3,1.7738464500909534,-0.007590551307123019,1773.803052210816,-0.008107522984205204,0.23299510950668387,1000
dgvol,3,0.125,3,1.851812550457916,-0.06205693865007544,1860.1307874575189,-0.06855822795762878,0.46599021901336773,1000
dgvol,4,0.0625,3,1.8326194299652128,0.015030848918542573,1832.8611061451033,0.021306599203844305,0.9319804380267355,1000
dgvol,5,0.03125,3,2.0477714582204656,-0.1601474917611277,2050.249412385855,-0.16170196106507478,1.863960876053471,1000
dgvol,6,0.015625,3,2.192443225206213,-0.09848477142525185,2200.0168476592157,-0.10171514796707518,3.727921752106942,1000
dgvol,7,0.0078125,3,2.4699577142566813,-0.17194685944891422,2475.033280412113,-0.16993335254482034,7.455843504213884,1000
dgvol,8,0.00390625,3,0.9661056351151158,1.3542334942889123,967.8123534391518,1.3546486650247505,14.911687008427768,1000
dgvol,9,0.001953125,3,0.018811652365817933,5.68248246158305,20.33433509133191,5.572737632047303,29.823374016855535,1000
dgvol,0,1.0,4,1.773218875007407,-inf,1772.443122336474,-inf,0.0713398913569082,1000
dgvol,1,0.5,4,1.7641909107211602,0.00736393484066566,1763.8667755216968,0.006997733589164957,0.1426797827138164,1000
dgvol,2,0.25,4,1.785865371062603,-0.01761663619277664,1798.1046444423305,-0.0277353853722045,0.2853595654276328,1000
dgvol,3,0.125,4,1.7894276434968843,-0.002874882956413408,1807.2715707681825,-0.007336326008589157,0.5707191308552656,1000
dgvol,4,0.0625,4,1.798810312032995,-0.007544850919190784,1811.266077935042,-0.0031851861612423376,1.1414382617105312,1000
dgvol,5,0.03125,4,1.940295886865573,-0.10923361436756031,1967.4786702434726,-0.11934949921963714,2.2828765234210624,1000
dgvol,6,0.015625,4,2.2826748541992288,-0.2344487016643197,2302.761961060645,-0.22701729060028158,4.565753046842125,1000
dgvol,7,0.0078125,4,1.9989364081604557,0.19149279911812556,2000.4427208919253,0.2030459656495416,9.13150609368425,1000
dgvol,8,0.00390625,4,0.03352263736671327,5.897953109981962,34.27437007597194,5.867045358900779,18.2630121873685,1000
dgvol,9,0.001953125,4,0.00018095373503765138,7.53337095969711,0.544831336099778,5.975176658251331,36.526024374737,1000
dgvol,0,1.0,2,1.7738543682222592,-inf,886.0652274788047,-inf,0.09023861788671601,500
dgvol,1,0.5,2,1.7637406242866782,0.008249156845287294,881.9452350697371,0.0067238328075875115,0.18047723577343203,500
dgvol,2,0.25,2,1.7738064551723687,-0.008210188114669505,887.1262705377708,-0.00845039391929294,0.36095447154686405,500
dgvol,3,0.125,2,2.0696277241520713,-0.2225226833403652,1050.6806627516116,-0.24411287973494103,0.7219089430937281,500
dgvol,4,0.0625,2,1.8194252120049008,0.1858885351975674,909.2297740168602,0.20860741916300626,1.4438178861874562,500
dgvol,5,0.03125,2,2.200187073497375,-0.274143445805294,1099.091524299035,-0.27359469524030433,2.8876357723749124,500
dgvol,6,0.015625,2,2.3229311303998297,-0.07832018635904578,1164.5751735422214,-0.08349224041060523,5.775271544749825,500
dgvol,7,0.0078125,2,2.4461651371879767,-0.07457541930851021,1226.2081096039817,-0.07440008235918831,11.55054308949965,500
dgvol,8,0.00390625,2,0.720628220852653,1.763194745451245,362.40034714401344,1.7585476086868066,23.1010861789993,500
dgvol,9,0.001953125,2,0.049731961416957945,3.857009913982666,26.733078958363333,3.760886423976341,46.2021723579986,500
dgvol,0,1.0,3,1.773180670544982,-inf,886.3235644290611,-inf,0.11649755475334193,500
dgvol,1,0.5,3,1.7668132417856863,0.005189990733731761,883.4210704608976,0.004732227832173959,0.23299510950668387,500
dgvol,2,0.25,3,1.8794718108279298,-0.08917772720858472,940.5649425462632,-0.09042631748510124,0.46599021901336773,500
dgvol,3,0.125,3,1.8565295586504518,0.01771899216893536,928.8128588259725,0.018139614427193716,0.9319804380267355,500
dgvol,4,0.0625,3,2.0211742308658875,-0.12258540624304921,1011.5631573956367,-0.12312654736098626,1.863960876053471,500
dgvol,5,0.03125,3,2.2149490320076395,-0.13207981001513872,1111.84085824306,-0.13636390672469717,3.727921752106942,500
dgvol,6,0.015625,3,2.4080444207343885,-0.12058850402547928,1206.593364269419,-0.11798924857386407,7.455843504213884,500
dgvol,7,0.0078125,3,0.49967879078099,2.2687891171857197,251.50375136876696,2.262287729121191,14.911687008427768,500
dgvol,8,0.00390625,3,0.00943221415896001,5.727260697775981,6.094293904673805,5.366977031443748,29.823374016855535,500
dgvol,9,0.001953125,3,0.00015815659304071396,5.89817087161564,0.4913762731773949,3.6325589755577616,59.64674803371107,500
dgvol,0,1.0,4,1.7719835830926993,-inf,886.3130227984213,-inf,0.1426797827138164,500
dgvol,1,0.5,4,1.7745443671880612,-0.0020834073262659776,890.5316866611528,-0.006850634540776013,0.2853595654276328,500
dgvol,2,0.25,4,1.7929331155107329,-0.014873025044780972,905.8678335106487,-0.024633629995010845,0.5707191308552656,500
dgvol,3,0.125,4,1.7963788268093763,-0.0027699526872416486,902.31945413791,0.00566228501948544,1.1414382617105312,500
dgvol,4,0.0625,4,1.9720677625636844,-0.13461750239553819,1000.9073601231789,-0.14959825450305048,2.2828765234210624,500
dgvol,5,0.03125,4,2.273305824166231,-0.20508265538595474,1145.877849348647,-0.19514481048666815,4.565753046842125,500
dgvol,6,0.015625,4,1.7119021063809552,0.4091915758004819,856.8545676307393,0.41933099668873686,9.13150609368425,500
dgvol,7,0.0078125,4,0.01691655642627986,6.661020474649129,9.181144823704807,6.544232490177016,18.2630121873685,500
dgvol,8,0.00390625,4,0.00011557961134339659,7.193405186028178,0.26335720032642596,5.123581249508679,36.526024374737,500
dgvol,9,0.001953125,4,2.7216142913707334e-06,5.408280491677546,0.01688210130497659,3.9634545123669267,73.052048749474,500
etvol,0,1.0,2,1.7732031757471771,-inf,886.0648882307868,-inf,0.0823762109577392,500
etvol,1,0.5,2,1.7639401605136913,0.007556231354113752,881.9395347518814,0.006732605110883051,0.1647524219154784,500
etvol,2,0.25,2,1.7712714330998838,-0.005983690359464515,885.1905041135092,-0.005308225839829184,0.3295048438309568,500
etvol,3,0.125,2,1.7717702895719656,-0.0004062598295346991,886.3280681483458,-0.001852826431541397,0.6590096876619136,500
etvol,4,0.0625,2,2.198508430853573,-0.3113334947456807,1170.449661849823,-0.40115018278602493,1.3180193753238272,500
etvol,5,0.03125,2,2.2134402007118745,-0.009765332452368176,1159.393907956532,0.013692078938647195,2.6360387506476544,500
etvol,6,0.015625,2,2.3249343442978843,-0.07089957789404004,1188.786405587143,-0.036118712994905496,5.272077501295309,500
etvol,7,0.0078125,2,2.384826348523111,-0.036694244642969845,1207.2566881166208,-0.022242932872526766,10.544155002590617,500
etvol,8,0.00390625,2,0.6134335024153362,1.958905353948057,310.86143564798795,1.957388898628512,21.088310005181235,500
etvol,9,0.001953125,2,0.04071170173114633,3.913391529079339,23.378603579133326,3.7330109878804363,42.17662001036247,500
etvol,0,1.0,3,1.772822128780647,-inf,886.3071191707162,-inf,0.09746884725108601,500
etvol,1,0.5,3,1.7634453765397302,0.00765090629702506,881.9184268670036,0.007161481902563195,0.19493769450217202,500
etvol,2,0.25,3,1.7706111765748833,-0.005850544940133255,884.9801826936526,-0.004999929644906068,0.38987538900434404,500
etvol,3,0.125,3,1.7760807476183813,-0.004449740459263443,888.8110558769272,-0.006231613074376209,0.7797507780086881,500
etvol,4,0.0625,3,2.1460907687659865,-0.2730139223038441,1118.4209381107005,-0.3315146074053708,1.5595015560173762,500
etvol,5,0.03125,3,2.153249925632044,-0.004804685363680873,1097.735081133669,0.026933347446830826,3.1190031120347523,500
etvol,6,0.015625,3,2.395074811503975,-0.15355493861425773,1214.1930081368273,-0.14546784312343503,6.238006224069505,500
etvol,7,0.0078125,3,0.35730600917108557,2.74483863757388,182.09690535516106,2.737219460882832,12.47601244813901,500
etvol,8,0.00390625,3,0.006760285641995518,5.723932161228175,5.69645039535772,4.998499375532834,24.95202489627802,500
etvol,9,0.001953125,3,0.00011793577417341727,5.841010894662761,0.5872511196287867,3.278013754956526,49.90404979255604,500
etvol,0,1.0,4,1.7717311910473208,-inf,886.2946462977458,-inf,0.11051928445822075,500
etvol,1,0.5,4,1.764483923744804,0.005913447511839617,881.9467351850767,0.007094871218491283,0.2210385689164415,500
etvol,2,0.25,4,1.7717991994145108,-0.00596882467714349,885.1353976628094,-0.005206631260918639,0.442077137832883,500
etvol,3,0.125,4,1.8346807751860028,-0.050313953122451016,942.4230792959216,-0.0904767115211142,0.884154275665766,500
etvol,4,0.0625,4,2.1867476827134023,-0.25325770146601373,1226.2840996742877,-0.3798464791575238,1.768308551331532,500
etvol,5,0.03125,4,2.2837658060616213,-0.06262794884040941,1173.4348064427097,0.063555563484022,3.536617102663064,500
etvol,6,0.015625,4,1.1666972280881576,0.9689845008891658,589.8555580439878,0.9923040707458789,7.073234205326128,500
etvol,7,0.0078125,4,0.009238524505291138,6.980552041968584,7.836066476958548,6.234088268213597,14.146468410652256,500
etvol,8,0.00390625,4,7.372799082675198e-05,6.96930620304107,0.466134321862673,4.071311987952164,28.29293682130451,500
etvol,9,0.001953125,4,1.9650019319648787e-06,5.229609806355923,0.030792068078885775,3.9201150725737284,56.58587364260902,500
etvol,0,1.0,2,1.7734541069492964,-inf,1329.1104969262021,-inf,0.05491747397182614,750
etvol,1,0.5,2,1.7638280713708572,0.007852055546442959,1322.8795838228793,0.006779304372810408,0.10983494794365228,750
etvol,2,0.25,2,1.7704607303726032,-0.0054149029804557705,1327.7443071289422,-0.0052955985894667474,0.21966989588730457,750
etvol,3,0.125,2,1.7720477666158398,-0.0012926486826786326,1328.9336975456033,-0.0012917845274602584,0.43933979177460913,750
etvol,4,0.0625,2,1.818746892764578,-0.0375272901211911,1376.5654917413128,-0.05080412126495326,0.8786795835492183,750
etvol,5,0.03125,2,2.0688083543452658,-0.18585522296898885,1607.75646053473,-0.22397563724823366,1.7573591670984365,750
etvol,6,0.015625,2,2.324677560204827,-0.16823061771795217,1807.4305316761756,-0.16889131172468713,3.514718334196873,750
etvol,7,0.0078125,2,2.4457366352043746,-0.07323843424226753,1868.1460494793027,-0.04766704919977445,7.029436668393746,750
etvol,8,0.00390625,2,2.052013016241613,0.2532291759662795,1552.8321221028102,0.2667053804076767,14.058873336787492,750
etvol,9,0.001953125,2,0.41332731465266337,2.311683270027931,313.65241915429885,2.3076632721688766,28.117746673574985,750
etvol,0,1.0,3,1.773531845824788,-inf,1329.425989993689,-inf,0.06497923150072402,750
etvol,1,0.5,3,1.7645628254627115,0.007314439051231919,1322.8554376401419,0.007148051929589387,0.12995846300144803,750
etvol,2,0.25,3,1.7714850302320337,-0.0056484774286738185,1327.719150726962,-0.00529459737292768,0.25991692600289606,750
etvol,3,0.125,3,1.7715503250759979,-5.3175053673812246e-05,1328.8006684954146,-0.0011746951000280877,0.5198338520057921,750
etvol,4,0.0625,3,2.028541371395947,-0.19543027690557585,1564.8802194911352,-0.2359275290792796,1.0396677040115843,750
etvol,5,0.03125,3,2.2016365228997627,-0.11813358207944002,1732.8517669317118,-0.1470960142535595,2.0793354080231685,750
etvol,6,0.015625,3,2.2596292039572266,-0.03750974343496287,1730.5082715754195,0.0019524101492650616,4.158670816046337,750
etvol,7,0.0078125,3,1.9875931305314967,0.18506359081876206,1504.0172232277234,0.2023747492823439,8.317341632092674,750
etvol,8,0.00390625,3,0.15896783105814982,3.6442157063345,122.33144904049716,3.6199538425624103,16.634683264185348,750
etvol,9,0.001953125,3,0.002813043826473365,5.820459009499111,4.146264707946,4.882839305547499,33.269366528370696,750
etvol,0,1.0,4,1.7730686243606928,-inf,1329.3557013875293,-inf,0.07367952297214718,750
etvol,1,0.5,4,1.7635710579406145,0.007748668874775041,1322.851040342482,0.0070765682781278325,0.14735904594429436,750
etvol,2,0.25,4,1.7713317221522986,-0.00633470873587161,1327.7743342209487,-0.0053593539846365805,0.2947180918885887,750
etvol,3,0.125,4,1.7722020934288027,-0.0007087164480131571,1329.1184817883686,-0.0014597466510481742,0.5894361837771774,750
etvol,4,0.0625,4,1.9725872067284285,-0.15454595090895287,1590.8630402559754,-0.2593399205669977,1.1788723675543549,750
etvol,5,0.03125,4,2.1998717059329773,-0.15733030762814523,1807.5141120347014,-0.18419727368422253,2.3577447351087097,750
etvol,6,0.015625,4,2.3968111273291757,-0.12369683688121871,1837.3124178723763,-0.02359005321286949,4.7154894702174195,750
etvol,7,0.0078125,4,0.421992590313827,2.5058266544522882,321.2651706161929,2.515760476949747,9.430978940434839,750
etvol,8,0.00390625,4,0.0024868867375251575,7.406733053807679,4.568994331747406,6.13574411912877,18.861957880869678,750
etvol,9,0.001953125,4,2.2316067677484508e-05,6.800114161156623,0.29412116127244964,3.957394161428011,37.723915761739356,750
dgvol,0,1.0,2,1.7735416920547191,-inf,1329.1108455459207,-inf,0.06015907859114401,750
dgvol,1,0.5,2,1.7637325177520804,0.008001462458322691,1322.8810775877241,0.00677805372844417,0.12031815718228803,750
dgvol,2,0.25,2,1.7704893286460195,-0.005516365338208333,1327.7632428250276,-0.005314544458092072,0.24063631436457605,750
dgvol,3,0.125,2,1.826253364483364,-0.04473878275890874,1375.8161369098898,-0.05128976354990458,0.4812726287291521,750
dgvol,4,0.0625,2,1.892197412323111,-0.05117568153058182,1419.7246045233521,-0.04532342344831456,0.9625452574583042,750
dgvol,5,0.03125,2,1.9016688646355968,-0.007203440855365657,1425.5179779779876,-0.005875128367034721,1.9250905149166084,750
dgvol,6,0.015625,2,2.380484378483554,-0.32398910821306837,1790.146858185722,-0.32859171264555587,3.850181029833217,750
dgvol,7,0.0078125,2,2.426272877606311,-0.027486654851741305,1825.7791114818945,-0.028434287437789772,7.700362059666434,750
dgvol,8,0.00390625,2,2.0904423956644607,0.21493352738786417,1571.04183585934,0.21679063487287678,15.400724119332867,750
dgvol,9,0.001953125,2,0.4951716957823076,2.0778075319728795,373.39670691844094,2.072940489973908,30.801448238665735,750
dgvol,0,1.0,3,1.7743697088546175,-inf,1329.4303144822172,-inf,0.07766503650222796,750
dgvol,1,0.5,3,1.764559938558562,0.007998205455736583,1322.8637717373956,0.007143655795365033,0.15533007300445592,750
dgvol,2,0.25,3,1.7876957368513546,-0.018792776465736714,1341.2364620304832,-0.019899108196871712,0.31066014600891184,750
dgvol,3,0.125,3,1.809143912190072,-0.017205961891318896,1355.6353372862727,-0.015405540093877165,0.6213202920178237,750
dgvol,4,0.0625,3,1.7922264324607053,0.013554253687590443,1345.6874662097125,0.010625763887611089,1.2426405840356474,750
dgvol,5,0.03125,3,1.9701632870694377,-0.1365622840816023,1479.3664142715854,-0.1366360428788784,2.4852811680712947,750
dgvol,6,0.015625,3,2.372201786093856,-0.2679115296085715,1786.1851053146136,-0.2719021689944491,4.9705623361425895,750
dgvol,7,0.0078125,3,2.0285066242598537,0.22580872096928384,1523.6390444706249,0.22936043337481585,9.941124672285179,750
dgvol,8,0.00390625,3,0.23053076054140068,3.1373868412392127,174.5279830941252,3.125990887860701,19.882249344570358,750
dgvol,9,0.001953125,3,0.003972103381290576,5.858912285072551,4.271204360408287,5.352671633563214,39.764498689140716,750
dgvol,0,1.0,4,1.773274066518197,-inf,1329.3618263205663,-inf,0.09511985514254429,750
dgvol,1,0.5,4,1.7640958474688333,0.007486579658471313,1323.0454800119255,0.006871176006617987,0.19023971028508857,750
dgvol,2,0.25,4,1.8184225103237373,-0.0437585005241486,1374.6806927006924,-0.05523389658880358,0.38047942057017714,750
dgvol,3,0.125,4,1.7890769067459846,0.023472042947366403,1352.4955043523441,0.023472753460333003,0.7609588411403543,750
dgvol,4,0.0625,4,1.8724553083280897,-0.06571587930993827,1440.062194117767,-0.09050732224726508,1.5219176822807086,750
dgvol,5,0.03125,4,2.0823542726050994,-0.15328425146478655,1592.2352357688376,-0.14492237358878782,3.043835364561417,750
dgvol,6,0.015625,4,2.394415112321443,-0.20145775314441888,1804.4591357395439,-0.18051297752196704,6.087670729122834,750
dgvol,7,0.0078125,4,0.750137063485189,1.674447158483018,563.3860547524861,1.679370713079452,12.175341458245668,750
dgvol,8,0.00390625,4,0.004837781021871168,7.276664947302169,4.367727629699496,7.011097150538386,24.350682916491337,750
dgvol,9,0.001953125,4,3.5069233874098974e-05,7.107995744502445,0.1698750942290621,4.684336636631654,48.701365832982674,750


==> numex/hankel2d.csv <==
method,hnr,h,p,l2error,l2eoc,dgerror,dgeoc,dofspwl,omega,dofs,time
etvol,0,0.5,3,0.14361940683326954,-inf,1.8068923367807224,-inf,2.2973627615226233,10,42,0.008021831512451172
etvol,1,0.25,3,0.01955970337259003,2.8762943123559843,0.4235252066825799,2.0929908049510875,4.594725523045247,10,168,0.0028715133666992188
etvol,2,0.125,3,0.0009742994119805359,4.32737548632787,0.06258138324092238,2.7586423840448533,9.189451046090493,10,672,0.0048067569732666016
etvol,3,0.0625,3,5.319389365994836e-05,4.195032647496593,0.008792504717661355,2.831387437877484,18.378902092180986,10,2688,0.013430356979370117
etvol,4,0.03125,3,3.1332579187399393e-06,4.085525205214168,0.00115988348894644,2.9222943109634176,36.75780418436197,10,10752,0.04929375648498535
etvol,5,0.015625,3,1.9105918783411168e-07,4.035571990010314,0.0001481308998494351,2.969035372150915,73.51560836872395,10,43008,0.222334623336792
etvol,0,0.5,4,0.1092405318916488,-inf,1.1684861592793532,-inf,2.6049645164097637,10,54,0.004480600357055664
etvol,1,0.25,4,0.0040532898033991665,4.7522711041434,0.11956488737106832,3.288774965004301,5.209929032819527,10,216,0.0031995773315429688
etvol,2,0.125,4,0.00012982785584336284,4.964421463267148,0.008934540756111326,3.7422563898784795,10.419858065639055,10,864,0.006088733673095703
etvol,3,0.0625,4,4.0717149963918545e-06,4.994819568614355,0.0005740553181870052,3.9601319028987727,20.83971613127811,10,3456,0.01721978187561035
etvol,4,0.03125,4,1.2949188218680446e-07,4.97470301844672,3.6464965057697914e-05,3.976606850516009,41.67943226255622,10,13824,0.06819629669189453
etvol,5,0.015625,4,4.082048041550371e-09,4.987424686813081,2.2957475272006283e-06,3.989475114894388,83.35886452511244,10,55296,0.3271462917327881
etvol,0,0.5,5,0.121802899382598,-inf,1.2268443041352879,-inf,2.879896631040263,10,66,0.0031425952911376953
etvol,1,0.25,5,0.0004934432389200121,7.947448619940671,0.033605803317081,5.190097970870517,5.759793262080526,10,264,0.0039098262786865234
etvol,2,0.125,5,8.260780480597617e-06,5.900462235629477,0.0012215314432156546,4.781947485215508,11.519586524161053,10,1056,0.00861358642578125
etvol,3,0.0625,5,1.179090286004141e-07,6.130531995706498,4.318709990266488e-05,4.8219467499712145,23.039173048322105,10,4224,0.02747035026550293
etvol,4,0.03125,5,1.6298838630516297e-09,6.176761213965858,1.4410948447844791e-06,4.9053632461832954,46.07834609664421,10,16896,0.11632966995239258
etvol,5,0.015625,5,2.3556491129531897e-11,6.112500701319995,4.621743205618151e-08,4.96258437584092,92.15669219328842,10,67584,0.5342965126037598
dgvol,0,0.5,3,0.08785327915147235,-inf,1.2532744766507495,-inf,2.7458736985913075,10,60,0.0014030933380126953
dgvol,1,0.25,3,0.010391611948680506,3.0796766735773433,0.2570252221053053,2.285720566080759,5.491747397182615,10,240,0.0015883445739746094
dgvol,2,0.125,3,0.0005813560021480406,4.159853762099542,0.03687035914881524,2.8013765645708952,10.98349479436523,10,960,0.003704071044921875
dgvol,3,0.0625,3,3.430939149650005e-05,4.082746446459173,0.0047476278647528266,2.957182708411505,21.96698958873046,10,3840,0.012411117553710938
dgvol,4,0.03125,3,2.10811526202313e-06,4.02457788465648,0.0005968448301146988,2.9917790478010216,43.93397917746092,10,15360,0.05749344825744629
dgvol,5,0.015625,3,1.3096691758415032e-07,4.008679412817183,7.468878182788622e-05,2.998392429939907,87.86795835492184,10,61440,0.2886817455291748
dgvol,0,0.5,4,0.036799527845426803,-inf,0.4070877428014605,-inf,3.362994729838758,10,90,0.0016829967498779297
dgvol,1,0.25,4,0.002122429196091168,4.115898924360781,0.03942429103501789,3.3681830668888955,6.725989459677516,10,360,0.002192974090576172
dgvol,2,0.125,4,7.797660653476828e-05,4.76653124484068,0.0029544294527953253,3.7381333562285404,13.451978919355032,10,1440,0.006575822830200195
dgvol,3,0.0625,4,2.601761859187456e-06,4.905480548957309,0.00019726846372251642,3.9046473065004803,26.903957838710063,10,5760,0.026623010635375977
dgvol,4,0.03125,4,8.311871485846273e-08,4.968171758978384,1.2588223095814602e-05,3.9700137810154446,53.80791567742013,10,23040,0.1342916488647461
dgvol,5,0.015625,4,2.6157100298158855e-09,4.98989882642017,7.918785047943087e-07,3.990651742504666,107.61583135484025,10,92160,0.697857141494751
dgvol,0,0.5,5,0.00967363486192228,-inf,0.1661434148250808,-inf,3.9791490263739258,10,126,0.0022869110107421875
dgvol,1,0.25,5,0.000265227254147758,5.188757147050831,0.010181086984881585,4.028465607999236,7.9582980527478515,10,504,0.0035049915313720703
dgvol,2,0.125,5,4.8469935074057895e-06,5.773995070892963,0.00038906610282476604,4.709732497152097,15.916596105495703,10,2016,0.012052774429321289
dgvol,3,0.0625,5,7.808322881110007e-08,5.9559336289165605,1.2485000870961148e-05,4.961747464733387,31.833192210991406,10,8064,0.05486321449279785
dgvol,4,0.03125,5,1.22177198448394e-09,5.997965741170422,3.907537573272101e-07,4.997792366031107,63.66638442198281,10,32256,0.2756059169769287
dgvol,5,0.015625,5,1.9232480624105793e-11,5.989286399459128,1.2200077820476383e-08,5.001297490222933,127.33276884396562,10,129024,1.4624252319335938


==> numex/sinsin2d.csv <==
method,hnr,h,p,l2error,l2eoc,dgerror,dgeoc,dofspwl,omega,H,balls,dofs,time
etvol,0,0.25,2,0.0037531469896211886,-inf,0.11747735218534366,-inf,46.21994163173575,1,0,False,170,0.006283283233642578
etvol,0,0.25,3,0.000797212643800528,-inf,0.03062298643636217,-inf,54.68817245271123,1,0,False,238,0.004676103591918945
etvol,0,0.25,4,2.80984858813292e-05,-inf,0.0013179786040934287,-inf,62.01055884278021,1,0,False,306,0.004999399185180664
etvol,0,0.25,5,1.0763570050243373e-06,-inf,0.00011731586410636782,-inf,68.5552522405857,1,0,False,374,0.0063779354095458984
etvol,0,0.25,6,1.2193178887562945e-07,-inf,5.301472450737824e-06,-inf,74.52741650927365,1,0,False,442,0.00793004035949707
etvol,0,0.25,7,6.690889704448717e-09,-inf,4.2476839440477667e-07,-inf,80.05528722903428,1,0,False,510,0.010959148406982422
etvol,0,0.25,8,1.9036631060484246e-10,-inf,1.762184827700502e-08,-inf,85.22536133745402,1,0,False,578,0.014975786209106445
etvol,0,0.25,9,1.468561875534671e-11,-inf,9.46794997521319e-10,-inf,90.09925314272049,1,0,False,646,0.021669626235961914
etvol,0,0.25,10,3.831977472440311e-13,-inf,3.302563941190649e-11,-inf,94.72269326118452,1,0,False,714,0.029830455780029297
etvol,0,0.25,11,3.12406202355142e-13,-inf,2.328544798898465e-12,-inf,99.13073095881455,1,0,False,782,0.041501522064208984
etvol,0,0.25,12,6.526384630253823e-13,-inf,2.1823864174802763e-12,-inf,103.35093140463368,1,0,False,850,0.05799221992492676
etvol,0,0.25,13,7.546104703734624e-13,-inf,2.4314448404870437e-12,-inf,107.40543852143485,1,0,False,918,0.08270716667175293
etvol,0,0.25,14,1.060612848925896e-12,-inf,3.0243025547799644e-12,-inf,111.31235971696111,1,0,False,986,0.10311245918273926
dgvol,0,0.25,2,0.0026012357624328867,-inf,0.0856605749376106,-inf,50.631409276547615,1,0,False,204,0.0017311573028564453
dgvol,0,0.25,3,0.00022968280199164,-inf,0.010729526102974792,-inf,65.36486830769354,1,0,False,340,0.0020322799682617188
dgvol,0,0.25,4,1.7972967182501792e-05,-inf,0.00039258034562594135,-inf,80.05528722903428,1,0,False,510,0.003027677536010742
dgvol,0,0.25,5,9.89773259765856e-07,-inf,5.459350426999415e-05,-inf,94.72269326118452,1,0,False,714,0.005144596099853516
dgvol,0,0.25,6,4.203031909143837e-08,-inf,2.5097550449274495e-06,-inf,109.37634490542246,1,0,False,952,0.008786916732788086
dgvol,0,0.25,7,3.0814468402659513e-09,-inf,2.0796823490724934e-07,-inf,124.02111768556043,1,0,False,1224,0.016598939895629883
dgvol,0,0.25,8,4.710903532260284e-11,-inf,7.387749183355933e-09,-inf,138.65982489520724,1,0,False,1530,0.030116558074951172
dgvol,0,0.25,9,6.156848747360338e-12,-inf,3.012535876338605e-10,-inf,153.2942042245944,1,0,False,1870,0.04918527603149414
dgvol,0,0.25,10,4.3296100378214726e-13,-inf,8.764743635221199e-12,-inf,167.92538717722817,1,0,False,2244,0.07275772094726562
dgvol,0,0.25,11,7.835653660637546e-13,-inf,3.813392095055098e-12,-inf,182.5541422955955,1,0,False,2652,0.10279226303100586
dgvol,0,0.25,12,1.396889735691898e-12,-inf,3.928736145873217e-12,-inf,197.18100993966758,1,0,False,3094,0.14521574974060059
dgvol,0,0.25,13,1.360739889498234e-12,-inf,4.8299764870900876e-12,-inf,211.8063811438698,1,0,False,3570,0.19968104362487793
dgvol,0,0.25,14,1.9567837267226523e-12,-inf,6.564338906187126e-12,-inf,226.4305458779478,1,0,False,4080,0.2801682949066162


==> numex/varo2d.csv <==
method,hnr,h,p,l2error,l2eoc,dgerror,dgeoc,dofspwl,omega,dofs,time
etvol,0,0.5,3,0.17549384353246877,-inf,2.060591337121168,-inf,0,0,42,0.009058713912963867
etvol,1,0.25,3,0.012140130332675648,3.853564605379759,0.3710741100566427,2.4732791610536475,0,0,168,0.004389524459838867
etvol,2,0.125,3,0.0008144208853867,3.8978655407497884,0.061946739803696194,2.5826070854663814,0,0,672,0.006425619125366211
etvol,3,0.0625,3,4.979704095911159e-05,4.031642636932604,0.008786913182325239,2.8176000119289752,0,0,2688,0.01587843894958496
etvol,4,0.03125,3,2.9877771969904465e-06,4.058915543656897,0.0011643384696161244,2.9158459334622835,0,0,10752,0.05561542510986328
etvol,0,0.5,4,0.02898148116490949,-inf,0.4170638353312244,-inf,0,0,54,0.00530242919921875
etvol,1,0.25,4,0.002047242952509085,3.8233771023953893,0.058662946198644345,2.8297467841345565,0,0,216,0.004497051239013672
etvol,2,0.125,4,7.25039733169722e-05,4.81947845232011,0.004847862131831704,3.597028952880221,0,0,864,0.00789952278137207
etvol,3,0.0625,4,2.4450226727699525e-06,4.890140310449446,0.00034218743114821195,3.824489996216318,0,0,3456,0.022502899169921875
etvol,4,0.03125,4,7.949234606830333e-08,4.942888076179877,2.2284191682123914e-05,3.9406942333999364,0,0,13824,0.0894317626953125
etvol,0,0.5,5,0.0054132384217460295,-inf,0.14526653091878866,-inf,0,0,66,0.004263162612915039
etvol,1,0.25,5,0.0001794906755238222,4.9145111281802505,0.015768340189821768,3.2035996355922385,0,0,264,0.005431652069091797
etvol,2,0.125,5,3.7204427986041115e-06,5.592290750459411,0.0006546576941234798,4.5901462458351405,0,0,1056,0.010432958602905273
etvol,3,0.0625,5,6.286112075058048e-08,5.887162533427413,2.4472043757022957e-05,4.7415342540842875,0,0,4224,0.03436160087585449
etvol,4,0.03125,5,9.494832999848493e-10,6.048881558229281,8.304931063352163e-07,4.881022588509125,0,0,16896,0.14155364036560059
dgvol,0,0.5,3,0.05011704519554279,-inf,0.8095200343448895,-inf,0,0,60,0.0013275146484375
dgvol,1,0.25,3,0.005368030553292907,3.222836570565003,0.2214885862161003,1.869834429884944,0,0,240,0.0015811920166015625
dgvol,2,0.125,3,0.00037417569425885735,3.842605130958383,0.031057491360894595,2.8342191482785606,0,0,960,0.003645181655883789
dgvol,3,0.0625,3,2.4248328919654485e-05,3.9477586147902075,0.004034030923073546,2.944647253962155,0,0,3840,0.013216972351074219
dgvol,4,0.03125,3,1.5264489009145235e-06,3.9896341268877205,0.0005108072505621344,2.981371234671752,0,0,15360,0.06806421279907227
dgvol,0,0.5,4,0.013700498205392616,-inf,0.17804752921553546,-inf,0,0,90,0.0015990734100341797
dgvol,1,0.25,4,0.0013024696467574801,3.3949066994519423,0.03166486091918546,2.4913077675899404,0,0,360,0.0022809505462646484
dgvol,2,0.125,4,4.5819960357123994e-05,4.829129731121605,0.0022136920495169033,3.838356297286676,0,0,1440,0.006673336029052734
dgvol,3,0.0625,4,1.5139616026496127e-06,4.919575689416326,0.00014660596625979953,3.9164388187727024,0,0,5760,0.02748847007751465
dgvol,4,0.03125,4,4.841265837892157e-08,4.966800489740497,9.405714636030649e-06,3.9622624438725875,0,0,23040,0.1529080867767334
dgvol,0,0.5,5,0.0026976625025771526,-inf,0.0521563361277413,-inf,0,0,126,0.0018715858459472656
dgvol,1,0.25,5,0.00013168814577954024,4.356512478874199,0.007486972002216933,2.800388262290062,0,0,504,0.0034301280975341797
dgvol,2,0.125,5,2.4095891955531947e-06,5.772194467418679,0.00025769797338965884,4.860629262862068,0,0,2016,0.012096405029296875
dgvol,3,0.0625,5,3.9624919187268115e-08,5.926235402995725,8.200095824323641e-06,4.973896612439431,0,0,8064,0.0632333755493164
dgvol,4,0.03125,5,6.251255188867864e-10,5.986118285291161,2.5776785269848677e-07,4.99149651328322,0,0,32256,0.30434513092041016

